Symplectic Geometry of Moduli Spaces of Hurwitz Covers

We extend results by Mirzakhani in [Mir07] to moduli spaces of Hurwitz covers. In particular we obtain equations relating Weil-Petersson volumes of moduli spaces of Hurwitz covers, Hurwitz numbers and certain Hurwitz cycles on Deligne-Mumford space related to those Riemann surfaces admitting Hurwitz covers of a specified branching profile. We state the precise orbifold structure of the moduli space of Hurwitz covers by applying ideas and results from Robbin-Salamon in arXiv:math/0407090. Furthermore we prove compactness of the involved moduli spaces by applying SFT-compactness in the Cieliebak-Mohnke version from [CM05].

==> annuli-gluing.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'annuli-gluing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508.2613897bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0450158)%
    \put(0,0){\includegraphics[width=\unitlength]{images/annuli-gluing.pdf}}%
    \put(0.23338334,0.68602708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\DD$}}}%
    \put(0.76761436,0.68443709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\DD$}}}%
    \put(0.7692043,0.42527143){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\DD$}}}%
    \put(0.21112369,0.40142183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\DD$}}}%
    \put(0.23974324,0.24083446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi'$}}}%
    \put(0.73899481,0.25991413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\psi'$}}}%
    \put(0.76761436,0.75121597){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\psi$}}}%
    \put(0.254053,0.76234577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi$}}}%
    \put(0.27631262,0.51907985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.71196529,0.51748986){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0.49095901,0.69715686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{a}{\cdot}$}}}%
    \put(0.492549,0.41096167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{a'}{\cdot}$}}}%
    \put(0.34627143,0.90385339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.66903602,0.88795367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q$}}}%
    \put(0.19204401,0.98335205){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.78126547,0.98624266){\color[rgb]{1,0.70588235,0}\makebox(0,0)[lb]{\smash{$V$}}}%
    \put(0.24451316,0.13907624){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$U'$}}}%
    \put(0.75807453,0.09455704){\color[rgb]{0,1,0}\makebox(0,0)[lb]{\smash{$V'$}}}%
    \put(0.30493216,0.96586236){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$U'$}}}%
    \put(0.72504603,0.94386725){\color[rgb]{0,1,0}\makebox(0,0)[lb]{\smash{$V'$}}}%
    \put(0.06166622,0.77188561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.94887135,0.81004495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.08392586,0.25037439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.95682125,0.21539493){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.33355167,0.73571371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_1$}}}%
    \put(0.36853108,0.69357942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_2$}}}%
    \put(0.34468149,0.62322308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_3$}}}%
    \put(0.70282294,0.71385159){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_1$}}}%
    \put(0.63962154,0.70510673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_2$}}}%
    \put(0.64677642,0.62719807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_3$}}}%
  \end{picture}%
\endgroup%


==> complex-gluing.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'complex-gluing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{279.25490294bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73173127)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{complex-gluing.pdf}}%
    \put(0.02353219,0.02906265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A(|a|,1)$}}}%
    \put(0.80352012,0.20774719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A(|a|,1)$}}}%
    \put(0.68549784,0.70125956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_a$}}}%
    \put(0.38469739,0.15081521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z\mapsto\frac{a}{z}$}}}%
    \put(0.35400345,0.2367582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\psi_1$}}}%
    \put(0.59142042,0.2722926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\psi_2$}}}%
  \end{picture}%
\endgroup%


==> example-smooth-hurwitz-cover.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'example-smooth-hurwitz-cover.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{229.37634961bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80734089)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{example-smooth-hurwitz-cover.pdf}}%
    \put(0.34375599,0.54108933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.36781335,0.08423987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.42065779,0.30052021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u, \operatorname{deg}u=3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{example-smooth-hurwitz-cover.pdf}}%
    \put(0.21032343,0.1541971){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0.76213015,0.05454797){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$p_{11}$}}}%
  \end{picture}%
\endgroup%


==> examples-morphism-covering-c.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'examples-morphism-covering-c.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{55.5619812bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.69806322)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{examples-morphism-covering-c.pdf}}%
  \end{picture}%
\endgroup%

